Resource Constrained Pathfinding with Enhanced Bidirectional A* Search

The classic Resource Constrained Shortest Path (RCSP) problem aims to find a cost optimal path between a pair of nodes in a network such that the resources used in the path are within a given limit. Having been studied for over a decade, RCSP has seen recent solutions that utilize heuristic-guided search to solve the constrained problem faster. Building upon the bidirectional A* search paradigm, this research introduces a novel constrained search framework that uses efficient pruning strategies to allow for accelerated and effective RCSP search in large-scale networks. Results show that, compared to the state of the art, our enhanced framework can significantly reduce the constrained search time, achieving speed-ups of over to two orders of magnitude.

==> Figures/ScatterPlot2.dat <==
RCBDA	RCEBDA	RCEBDA_par
0.505222	0.243901	0.244383
0.705449	0.280749	0.34226
2.084361	0.518437	0.510302
0.98686	0.382266	0.395042
0.606911	0.309915	0.308405
0.523659	0.262951	0.255951
0.76193	0.323617	0.344276
2.145428	0.536121	0.488331
0.969629	0.363349	0.373592
0.636911	0.327556	0.355069
0.503599	0.252372	0.247877
0.774495	0.329699	0.305911
0.710887	0.32348	0.312904
0.607332	0.309017	0.349839
0.538286	0.348874	0.298684
0.552894	0.256822	0.24974
0.822	0.313204	0.324403
0.703629	0.335651	0.315983
0.620105	0.349649	0.301645
0.517612	0.291845	0.319544
0.555024	0.265742	0.277992
2.610133	0.642133	0.677221
17.052202	1.404986	1.405837
1.85905	0.55513	0.569672
0.580952	0.524605	0.502074
0.555206	0.279436	0.268084
2.589447	0.583283	0.593819
17.261745	1.425161	1.557465
2.008911	0.623063	0.60301
0.594069	0.526421	0.524501
0.495345	0.244878	0.268343
626.033638	13.964714	14.249654
2290.775768	33.908853	35.288969
1540.420579	26.547403	27.175436
0.903841	0.411203	0.444749
0.545931	0.242192	0.294192
627.712603	14.087343	15.599404
2523.332056	33.944755	39.421934
1560.643149	24.681122	24.767666
0.854159	0.564725	0.471517
0.520291	0.312761	0.246668
11.990265	2.017572	1.674971
1.78385	0.512561	0.541369
0.620713	0.55649	0.402529
0.604553	0.515003	0.479767
0.500652	0.307677	0.269288
12.213814	1.834402	1.887341
1.840945	0.442358	0.612511
0.639882	0.390931	0.453307
0.618454	0.577337	0.482218
0.640904	0.279216	0.303322
2.046767	0.557244	0.600617
38.177488	1.541239	1.395297
1.983907	0.665019	0.629135
0.665531	0.454618	0.396188
0.540086	0.266694	0.307897
2.070523	0.544155	0.542172
42.262969	1.525659	1.283099
1.754803	0.607052	0.588083
0.669612	0.377079	0.367745
0.554731	0.270829	0.273679
3.432569	0.893684	0.881384
4.281413	1.000781	1.087297
4.826406	1.15303	1.175926
0.79926	0.603759	0.516017
0.558955	0.24339	0.291056
3.426176	0.936226	0.774801
4.247125	0.972437	0.991971
4.751885	1.09962	1.322357
0.802801	0.590775	0.589699
0.647648	0.309452	0.249015
2.36009	0.273465	0.324466
39.50541	3.417646	2.677563
1.372995	0.555421	0.469049
0.648791	0.380705	0.385152
0.656217	0.274628	0.240384
2.357689	0.279139	0.29668
39.981314	3.372649	2.681188
1.396084	0.557505	0.533848
0.582955	0.370307	0.390574
0.619654	0.281801	0.261274
2226.599566	9.043602	11.62512
3600.481572	139.456349	146.485441
233.019964	12.230283	10.581403
0.957638	0.619444	0.607231
0.67382	0.305755	0.308958
2308.637561	10.584158	9.792738
3600.617579	132.797004	156.690623
239.020009	12.86873	10.522971
0.963666	0.727958	0.550254
0.672299	0.299216	0.252359
3600.642108	35.089984	36.679634
3600.642108	58.650466	58.822999
388.318395	12.236691	12.544651
12.041153	1.655854	1.67729
0.497493	0.257469	0.284144
3600.467611	36.186071	35.679719
3600.467611	58.809585	62.15802
388.470479	12.629405	12.543731
12.734198	1.518034	1.653395
0.776422	0.320771	0.288015
172.073342	8.372732	7.671585
5.566673	0.966077	0.919568
0.899462	0.453119	0.479209
0.628898	0.49904	0.463065
0.715154	0.301331	0.292151
160.38451	7.83426	7.989145
5.496787	0.907878	0.858956
0.965706	0.499733	0.527562
0.682208	0.607481	0.506855
0.668079	0.303013	0.289624
16.678817	0.456052	0.410743
49.825304	3.537992	3.311183
4.512014	0.962363	0.930312
0.743976	0.455221	0.492005
0.71656	0.312403	0.306808
17.070626	0.39715	0.37506
55.128433	3.732998	3.292745
4.34825	0.917145	0.853687
0.722996	0.668023	0.516461
0.729206	0.287941	0.289051
0.803434	0.321126	0.283334
1.083282	0.332697	0.274907
1.839836	0.309666	0.322343
0.811833	0.42318	0.354019
0.742487	0.28953	0.295821
0.811636	0.339259	0.27953
1.097118	0.308514	0.297699
1.855962	0.382939	0.317389
0.787479	0.339582	0.368702
0.756656	0.291496	0.2825
0.717544	0.30797	0.3213
0.721202	0.279888	0.350951
1.697711	0.549475	0.494146
0.72109	0.314862	0.390946
0.645631	0.309919	0.276882
0.728214	0.30914	0.354606
0.637018	0.353445	0.315961
1.626441	0.53359	0.499461
0.788761	0.308206	0.318921
0.704295	0.296038	0.294434
0.768369	0.435352	0.376991
5.456924	1.757262	1.419293
23.292612	4.569046	4.368649
0.991426	0.609256	0.542218
0.644799	0.306211	0.290475
0.843224	0.410025	0.364383
5.536797	1.721135	1.297457
22.916928	5.237361	4.586654
1.008682	0.609415	0.580778
0.730997	0.312764	0.317747
3.677515	0.341409	0.338105
1094.697613	30.433466	24.11609
3600.72198	113.835204	80.720499
1.885478	0.945782	0.857099
0.805254	0.315848	0.295424
3.974618	0.377851	0.374249
1106.572265	34.459467	23.411469
3600.750908	114.210917	84.210502
1.863899	1.108995	0.855712
0.786898	0.341694	0.28438
0.677167	0.345213	0.308126
0.877621	0.349479	0.361152
0.944587	0.429007	0.385636
0.662983	0.380037	0.362136
0.631556	0.32497	0.288482
0.814934	0.361141	0.337869
0.886771	0.306958	0.343148
0.756011	0.420882	0.362451
0.791173	0.393916	0.34958
0.880924	0.347349	0.278953
232.52305	13.180507	12.370786
1390.754164	81.832475	70.060763
3600.64035	179.458501	133.509318
7.499247	1.963601	1.596177
0.971067	0.381222	0.304546
236.541661	12.293244	13.49185
1409.542376	83.908925	69.347479
3600.713364	190.638394	138.377182
7.555474	1.876339	1.483105
0.712128	0.311202	0.298562
4.033657	0.278043	0.313485
86.159661	2.36222	2.388203
184.683424	16.249239	15.944984
6.228378	1.416131	1.19852
0.718969	0.32105	0.316744
4.0208	0.315796	0.331351
85.572918	2.536574	2.534843
185.611249	17.196854	16.720318
6.189284	1.296565	1.34709
0.736179	0.290741	0.273741
144.946939	0.761717	0.961608
3600.708921	62.257498	59.635319
2402.762584	39.157518	39.763023
0.981251	0.669019	0.635076
0.719008	0.334203	0.30225
142.29615	0.805031	0.841203
3600.685277	59.550347	57.215854
2619.341602	40.220918	42.410249
1.035593	0.815115	0.600376
1.050617	0.499447	0.419636
1.335021	0.483987	0.570808
1.080541	0.490718	0.484061
1.058632	0.600355	0.498141
1.06621	0.640506	0.585804
1.100723	0.475113	0.399697
1.332973	0.561693	0.545414
1.099132	0.477672	0.492814
1.078692	0.68414	0.485632
1.064245	0.522237	0.510441
1.051935	0.422626	0.433545
2.587232	0.929263	0.860868
3.235134	0.811063	0.873565
3.749651	1.0183	1.335481
1.074605	0.644128	0.606712
1.056972	0.413043	0.480619
2.671943	0.878977	0.815082
3.210229	0.881603	0.861073
3.740743	1.237092	1.191705
1.074625	0.556777	0.576583
1.065839	0.456955	0.428397
39.291024	0.698716	0.497114
3601.059327	561.353073	623.892414
884.962204	37.104988	47.913997
75.840459	6.344169	7.099005
0.913304	0.590013	0.41598
38.416879	0.654751	0.527464
3600.881686	585.148246	555.578213
907.365577	37.277916	49.41186
76.368137	6.947049	6.658041
0.915418	0.425877	0.41565
0.928784	0.470583	0.431857
3600.849816	1.288154	1.261834
1770.939439	96.345165	104.508729
77.732913	5.46349	5.892053
1.094359	0.460409	0.417287
1.12557	0.456776	0.444489
3601.047387	1.484099	1.342102
1822.260761	101.438539	117.017108
82.870892	5.309255	5.968879
1.097254	0.475622	0.417967
229.256863	4.290453	3.071591
3601.086342	474.387754	473.242511
871.625059	24.684058	31.114282
81.926551	4.319665	5.56561
1.027999	0.452256	0.458927
229.623593	4.112536	3.314352
3601.012537	405.722248	457.601886
897.05593	24.034927	30.317242
76.174926	3.647412	5.555068
0.862529	0.583238	0.53035
644.069391	6.787505	6.512141
3600.855639	237.502658	224.199614
3600.855639	1146.67028	1095.435662
41.174689	4.637553	3.790087
1.090378	0.491689	0.488595
672.08087	5.974307	7.04344
3601.084083	246.50258	221.410528
3601.084083	1252.736329	928.836385
40.201606	4.773114	3.848044
1.146535	0.447142	0.408388
144.17909	0.50394	0.444313
3601.142506	0.965864	0.831189
609.928535	23.278962	26.024221
3.195386	1.209738	1.402612
1.162004	0.421552	0.426036
127.378554	0.489149	0.429436
3601.015622	0.922	0.884852
708.941639	23.441276	27.430791
3.137565	1.339886	1.275124
1.10182	0.423851	0.398962
9.750468	0.508657	0.484338
80.120807	5.818085	5.235154
3600.973702	214.899337	182.855378
2.645484	0.993264	0.993208
1.093644	0.406993	0.411652
9.697571	0.524894	0.438188
79.714545	5.922045	5.745112
3600.962349	199.085464	199.839096
2.79519	1.01247	1.023147
1.076158	0.429967	0.449349
2.695162	0.485283	0.455336
630.470309	34.712234	30.570532
3600.965781	464.490581	386.811158
253.53961	14.39302	12.607032
0.832726	0.436279	0.444141
2.409817	0.54362	0.484993
571.728947	36.338072	30.490004
3600.807202	471.030514	444.214276
252.719858	14.449159	12.07053
1.014461	0.49468	0.466773
12.285527	1.929506	1.969158
3601.039683	73.374401	67.862011
3601.039683	340.65447	325.491974
3.876156	1.107485	1.041502
1.069359	0.428454	0.464263
11.637955	1.789053	1.903411
3600.994051	78.171734	68.795221
3600.994051	334.710437	344.284957
3.762188	1.297063	1.144679

